Sparse logistic regression for RR Lyrae vs binaries classification

RR Lyrae (RRL) are old, low-mass radially pulsating variable stars in their core helium burning phase. They are popular stellar tracers and primary distance indicators, since they obey to well defined period-luminosity relations in the near-infrared regime. Their photometric identification is not trivial, indeed, RRL samples can be contaminated by eclipsing binaries, especially in large datasets produced by fully automatic pipelines. Interpretable machine-learning approaches for separating eclipsing binaries from RRL are thus needed. Ideally, they should be able to achieve high precision in identifying RRL while generalizing to new data from different instruments. In this paper, we train a simple logistic regression classifier on Catalina Sky Survey (CSS) light curves. It achieves a precision of 87% at 78% recall for the RRL class on unseen CSS light curves. It generalizes on out-of-sample data (ASAS/ASAS-SN light curves) with a precision of 85% at 96% recall. We also considered a L1-regularized version of our classifier, which reaches 90% sparsity in the light-curve features with a limited trade-off in accuracy on our CSS validation set and -- remarkably -- also on the ASAS/ASAS-SN light curve test set. Logistic regression is natively interpretable, and regularization allows us to point out the parts of the light curves that matter the most in classification. We thus achieved both good generalization and full interpretability.

==> replytoreferee.txt <==


Reply first revision: 
Dear Referee, we attempted to address the points you raised in this revised version of our manuscript.
The changes we made are highlighted in bold red in the text. In the following we detail them, keyed in to each of your questions. 

Q1: In general, the introduction should focus on the problem of the contamination of RRL sample and its consequences on distance determinations. The detailed description of the different pulsational and associated phenomena can be removed, as the reader might feel that the results will be on the astrophysical analysis of RRL stars or the analysis of their PL relation.

A1: We rewrote the introduction to highlight the methodological nature of the paper, which is concentrated on presenting a new interpretable machine learning approach to the problem of variable star classification rather than on astrophysical analysis. Therefore we expanded the discussion of the former as opposed to the latter, removing not immediately relevant astrophysical detail.

Q2: Sect. 1. "RRL obey to well-defined Period-Luminosity (PL) relations for wavelengths longer than the R-band." It is important that the near-infrared PL relations are not just well-defined, but tight. On the other hand, the exact location where the PL relation becomes "well-defined" depends on the filter systemvused. Thus, please do not refer only to the Johnson system, and add (at least) the following reference to this statement: Catelan, Pritzl, Smith, 2004, ApJS, 154, 633

A2: We now modified the phrasing of our statement in the introduction, explicitely writing that the relations  are tight, removing the direct refence to the R band of the Johnson system, and citing Catelan et al. 2004.

Q3: Sect. 1. "This means that NIR PL relations provide individual distances with an accuracy of ≈ 3%." This statement is duplicated, it is already in the first paragraph of this section, but would be better to keep it here along with the previously given references. I don't think that the 3% accuracy directly comes from the decreasing dispersion, thus the "This means that" phrase is incorrect. Please rephrase it to emphasize the fact that this is a great achievement reached by the referred authors.

A3: Indeed the original phrasing appears confusing in retrospect. We removed the duplication and the "This means that" and rephrased the whole paragraph. Hopefully the resulting text is clearer.

Q4: Sect. 1. "Dating back to almost one century ago...". The papers in this paragraph have nothing to do with the presented work. This paragraph is irrelevant and can be removed.

A4: We addressed this by shortening, rephrasing and altogether removing some portions of text.

Q5: "Along the pulsation cycle RRL experience...". Again, the papers in this paragraph have nothing to do with the presented work. Please remove this paragraph, because it misleads the reader.

A5: Similarly to A4, we removed the irrelevant part of the text in the introduction.

Q6: Sect. 1. "Together with these indisputable advantages...". In this section, please specify under each bullet point the effect of the given phenomenon on the distance determination, similar to the first bullet point.

A6: We rewrote this dispensing with bullet points entirely. We did our best to rephrase with the goal of underscoring the relevance of each remark on distance determination.

Q7: Sect. 1. "Since the large-scale diffusion of deep learning, ...". This paragraph is very import in the context of the current work. However, it only mentions machine learning results in general and does not show the efforts made by several groups on the classification of variable stars, including RR Lyrae and eclipsing binaries. Please add at least one more paragraph discussing these results, such as Szklenár et al., 2022, ApJ, 938, 37; Zhang & Bloom, 2021, MNRAS, 505, 515; Becker et al., 2020, MNRAS, 493, 2981; Aguirre et al. 2019, MNRAS, 482, 5078; Mahabal et al, 2017, arXiv170906257; Richards et al., 2011, ApJ, 733, 10; just to mention some. Moreover, the effort by Drake et al. 2014 on separating RRc stars from binaries would be great to mention to emphasize the difficulty of this task.

A7: We better introduced this paragraph to underline its centrality and we added some of the references you suggested (including Drake et al. 2014) alongside with some relevant discussion of them.

Q8: Sect. 2.1. This section briefly presents the number of selected targets to be used for classification, but does not explain the selection process in. How and why were these targets chosen? If I look at the Catalina Surveys RR Lyrae Data Release papers, I can see that there are many more variable stars, especially RRcs than those listed in Tab. 2. As it is mentioned in the paper that it is very important to have a large sample of stars, I don't understand the limited number of these targets. An enriched target sample would result in statistically more reliable classification results.

A8: The initial sample was based on the one adopted by Pasquato et al. 2022. This is because we plan to expand that work to a classifier based on the coefficients learnt by SINDY (as foreshadowed in that paper). There is some merit in keeping the sample the same with that work because we will later be able to compare our results on the same footing. We now improved on this by filtering potential contaminants by way of Gaia cross-matching (please see answer A9 below).

Q9: The authors note that it is not trivial to separate different variable star types with similar light curve shapes. Indeed, Drake et al. 2014, who used noisy ground-based observations, struggled with this problem. Nonetheless, it seems to me that the authors are blindly accepting the CSS classifications without vetting those results, which - in case of misclassifications - can have a huge impact on the presented results. Looking at the bottom left panel of Fig. 2., I think that this step would be crucial, as that light curve looks more like a rotational variable rather than an eclipsing binary (three minima are alternating instead of two). With the help of Gaia data, the vetting can be done in several ways. Using Bailer-Jones distances, the absolute magnitudes reveal the evolutionary phase of the stars, which can be compared to theoretical expectations (such as RR Lyrae must be on the horizontal branch). The other solution is to compare the current RRL target list to Gaia RRL catalog. Checking the Gaia RUWE number can help reveal true eclipsing binaries (usually RUWE >1.4 indicates that the target is not a single star).

Q9: In order to eliminate eclipsing binaries and to increase the reliability of our variable star sample, we obtained the RUWE values from the GAIA DR3. Specifically, we used a circle of 3 arcsec centred at the CSS positions and cross-matched it with the GAIA DR3 database and we removed all stars with RUWE >1.4 as RUWE values larger than 1.4 indicate that the target is not a single star. The draft was revised accordingly to this change.  

Q10: Sect. 2.1. As far as I know, the CSS survey observes without any filters, but the measurements are transformed into the standard V-band, while the ASAS(-SN) survey(s) take(s) V- and I-band observations. As the light curve shapes are different in different bands, please specify which filters were used. Moreover, the sample of 82 stars is very low for making a reliable test of the algorithm. I suggest enriching the test sample by including many more e.g. ASAS-SN light curves (Jayasinghe et al., 2019, MNRAS, 486, 1907).

A10: As you pointed out, CSS indeed observes in white light. We added a sentence explaing the conversion from the "white" filter to the common used V-band as explained in Larson et al. 2003 and Skrutskie et al. 2006 
Moreover, as suggested by the referee, we enlarged the ASAS-SN sample to 440 stars compared to 82 in the original draft.

Q11: Sect. 2.2. It is not clear how many stars were excluded based on principal component analyses (PCA) and on GP fits, separately. From Tab. 1., it seems to be that stars with failed GP fits were excluded only. I don't see where PCA takes place. Please clarify. 

A11: We did not utilize the PCA as an exclusion criteria, but only as a visual tool to check the presence of outliers. Since there were some outliers in the principal component space, we checked those gaussian fits and find out that the gaussian process failed to fit. So the exclusion is only based on the failure of the gaussian fit not on the PCA. In the revised version, we explain better this part and the final outcome is summarized in the table 1)

Q12: Sect. 3.1. Please specify which kernel parameters were kept fix and were fitted. Give the used value of nu (smoothness factor). In. Eq. 4., what was the period? As the light curves were phase folded, was it fixed at 1? 

A12: Only one kernel was used, with fixed parameters throughout the investigation. In the original draft, the values were not specified raising doubts if the parameters were fix or fitted. Thanks to the referee reply, in the revised version the mistake is fixed.

Q13: Sect. 3.1. "..given that a miscalculated period can result in an implicit mis-classification." This kind of phase folding does not consider the case when the nominal period of a binary star is not equal to the orbital period (i.e. equals the half of it), in which case the two kind of minima are plotted on each other.

A13: We folded all variables to twice the minimum period, i.e. they are all folded as if they were eclipsing binaries, no matter their classification label. We attempted to clarify this in the text of the paper.

Q14: Sect. 3.1. "we select one period in order to have all the data in a box". Please specify which phase interval has been selected. To avoid edge effects, the middle part would be the ideal one.

A14: Thank you for this comment. We revised this part. We hope this clears up any confusion

- Sect. 3.2. The title says logistic linear regression; however, these are two different methods. Please refer to this algorithm as logistic regression in the text.

Q16: Fig. 2. Please reverse the y-axis to make the magnitude scale astrophysically correct.

A16: We addressed this issue in the revised version by fixing the plot as required.

Q17: Sect. 4. Looking at Fig. 4, I'm not fully convinced that the proposed method is useful for separating RRc stars from eclipsing binaries. The confusion matrices show that <80% of RRc stars are well classified, which is fairly low compared to other machine learning results presented in those papers listed earlier on the topic of classification of variable stars. If one takes a look at the confusion matrices published in those papers, it is clear that these two subclasses are usually very well separated; the confusion between RRc and eclipsing binary is approx. <1%. As the main goal of this is paper is to identify RR Lyrae, it doesn't shine a good light on the work presented here that the classification is worse than others in the literature. However, the interpretation of the proposed method is much easier and clearer than others.
Beyond the already proposed suggestions (vetting and enriching the sample), it would be useful to check how the results change if the two variable classes are more balanced. The current ratio is around 85-15%, which might put a significant emphasis on the eclipsing sample. Moreover, it would be very helpful to present a detailed "baseline" comparison with e.g. a random forest classifier as it was done in some other papers.

A17: We agree that the performance we obtain is not comparable with the maximum obtainable through other approaches. This is a well known limitation of interpretable methods: the additional constraint of interpretability may reduce the overall performance of a model, all other conditions being equal. It has however been suggested -see e.g. the recent work of Cynthia Rudin- that interpretable methods may compensate for this by allowing the researchers to leverage meaningful interpretations to iteratively improve feature design, leading to comparable or even superior performance in the long term. However, for the purpose of providing a baseline, we trained a random forest with 100 trees (per sklearn defaults), on the same training set as that used for our model. We briefly discuss the resulting performance and how it compares to that of our model in terms of accuracy, precision, recall, and F-score. We now report this in the main text of the paper.

Q18: Sect. 4. Fig. 6. According to the text, the precision and recall are class-dependent, and they are reported for each class separately. However, Fig. 6 shows only one curve for each classifier. Please resolve this contradiction.
Please describe which threshold level was selected to convert the given class probabilities to discrete classes.
A18: We resolved the contradiction by including also the EB precision-recall curve, unlike in the original draft where we didn't put it. We now state clearly in the main text of the paper what the criteria used for selecting the threshold and the relevant outcome.

Q19: -Sect. 5. Fig. 7. Please reverse the y-axis of the light curves (and modify the plots if needed) to make these plots astrophysically more meaningful and easier to interpret. 
A19: we address this issue in the revised version

Q20: - Sect. 5. The introduction of EBs is not fully correct. The primary and secondary minima can have very similar shapes (look similar), but the eclipse depths are usually different except for some special contact cases. The flat maximum is typical only for Algol type EBs, but some effects, such as reflection can also play a role in the light curve shapes. Please correct the text accordingly.

A20: We corrected the text accordingly to the suggestion of the referee.



Minor:
Q21: - The title is attention-grabbing, but also a little bit misleading. At first, I though this paper focuses on the disentangling of RR Lyraes and binaries based on astrophysics, such as evolutionary models. It would great to modify a little/add another phrase to the title to make it a bit more consistent with its content, showing that this is more of a technical nature than astrophysical.
A21: We modified the title according to the referee's suggestion. 

Q22: - Abstract. "radial variable stars" -> radially pulsating variable stars
A22: Thank you for this comment. We have changed the text accordingly. 
Q23: - Abstract. "welll" typo
A23: Thank you for this comment. We have changed the text accordingly.
Q24: - Abstract. "secondary modulations". Please provide some examples.
A24: Thank you for this comment. We have changed the text accordingly.
Q25:- Abstract. "It generalizes out-of-sample (on ASAS/ASAS-SN light curves)". Please specify subject, e.g. It generalizes out-of-sample data.
A25: Thank you for this comment. We have changed the text accordingly.

Q26: - Sect. 1. The first footnote should be in the main text, introducing the fact that other modes than the radial ones exist.
A26: Thank you for this comment. We have changed the text accordingly.

Q27: - Sect. 1. "Thus they outnumber other evolved radial variables". Please add an already published paper (if exists) on the topic.
A27: In the new introduction, we eliminate completely this sentence.

Q28:- Sect. 1. "The RRL color across...". -> RRL's
A28: Thank you for this comment. We have fixed the text accordingly.
Q29:- Sect 2.1. "Even though in the initial Catalina data set the light curves of RRab stars were available...". This should be, and is already, written in Sect. 2.2.
A29: Thank you for this comment. We have fixed the text accordingly.

Q30: - Sect. 2.1. "This dataset differs from our CSS dataset...". Please rephrase the last part of this sentence, because it is not obvious that the given percentages are for the ratio of RRL stars in the given surveys separately.
A30: We have explicitly stated the percentage of RRc in the revised draft.

Q31: - Sect. 2.2. "...was obvious to spot visually.". To spot what exactly?
A31: Thank you for this comment. We explained better in the revised version. We hope this clears up any confusion.

Q32: - Sect. 3.1. "...Gaussian Process to the light curve data. This was phased according to..." -> ...Gaussian Process to the phase folded light curves, which was phased according to...
A32: Thank you for this comment. We have fixed the text accordingly.

Q33- Eq. 4. A "-" is missing from the argument and a ")" after the "/p" in the counter.
A33: What "-"? 
Thank you for this comment. We have fixed the text accordingly.

Q34: - Sect. 3.2. "Boolean label" - typo (lower case)
A34: Thank you for this comment. We have fixed the text accordingly.
Q35:- Fig. 2. "Example light curves" -> "Example phase-folded light curves"
A35: Thank you for this comment. We have fixed the text accordingly.
Q36:- Sect. 4. Please reorder the figures, as currently Fig. 5. appears only after Fig. 6-7. in the text.
A36: Thank you for this comment. We have fixed the text accordingly.

Q37: - Sect.4. "In Fig. 7 eight such regions appear.". -> In the bottom panel of Fig. 7....
A37: Thank you for this comment. We have fixed the text accordingly.
- Sect.4. "we tested both the classifiers" -> we tested both classifiers

Q38: - Fig. 5. Instead of underscores, putting "RRc" in parentheses would be better.
A38: We change the plot accordingly to the comment of the referee.

Q39: - Fig. 4 & 8. Please change the label "RR Lyrae" to "RRc".
A39: Yes, we agree it was misleading. We changed the label accordingly. 

Q40:- Tab. 3. Please add to the caption which column is which.
A40: We modified the caption explaining better the columns. 

Q41: - I don't understand the second sentence. The listed results of the penalized classifier are not the same as the others.
A41: We removed this sentence.

Q42:-Sect. 5. Fig. 7. Define the meaning of negative coefficients in the caption.
A42: We change the caption accordingly to the comment of the referee.  

Q43:- Sect. 6. In case of ZTF and Rubin Observatory, instead of links, please add the appropriate references (Masci et al., 2018, PASP, 131, 018003; Ivezić et al., 2019, ApJ, 873, 111)
A43: Thank you for this comment. We have fixed the text accordingly.

Q44: - Sect. 6. "very well sampled light curves in different optical bands". These surveys (will) provide long-baseline light curves in several optical- and near-infrared bands, but not very well sampled ones; well sampled at best (see e.g. LSST Science Collaboration et al., 2017, arXiv:1708.04058).
A44: Thank you for this comment. We have fixed the text accordingly.
Q45:  Sect. 6. "luminosity amplitude". -> "light curve amplitude" or just "amplitude" 
A45: Thank you for this comment. We have fixed the text accordingly.

==> replytoreferee2.txt <==
Reply second revision:

Dear Referee, thanks again for the follow-up comments. The changes in the text are in bold red. 
In the following we detail them, keyed in to each of your questions. 

Q: Abstract: Please remove the following sentence: "The physics driving their oscillations..."

A:  we removed the sentence as suggested.

Q: Sect. 2.1.: It is written that the RUWE was used to remove potential eclipsing binaries. However, the paper relies on eclipsing binaries. So, that's clearly not the case, and it is not exactly clear what happened here. Was only the RR Lyrae sample cleared from potential EBs?

A: Exactly, possible eclipsing stars with a RRc label but a RUWE larger than 1.4 diminished the effiency of our RRc sample. We modify the sentence "not suitable for our sample" to "not suitable for our RRc sample" do avoid further confusion.

Q: Sect. 2.1., last sentence: "RRL 12%" -> "RRL are 12%"

A: We corrected the text accordingly to the suggestion of the referee. 

Q: Sect. 2.2: "direct inspected" -> "directly inspected"

A. We corrected the text accordingly to the suggestion of the referee

Q: Please put Fig. 5 after Fig. 6-7. to be consistent with the text.

A: We move the figures accordingly to the suggestion of the referee.

Q: Sect. 5., first paragraph: The primary and secondary minima of both EA and EW type binaries are symmetric. Do not write anything about asymmetry in the context of EBs. However, you can state that the shape of the light curve of RRc stars is slightly asymmetric.

A: This part was confusing both in the original draft and the revised one. We decided that after removing it completely the discussion is more coherent and fluent.  

Q: Sect. 5., second paragraph: "moving one of the points in the light curve upwards" -> It is downwards now.

A: We corrected the text accordingly to the suggestion of the referee

Q: Sect. 5., second paragraph: "(the magnitude maxima in Fig. 7)." -> This statement is no longer needed.

A: We removed the sentence as noted by the referee.

Q: Sect. 5., last paragraph: "compared to results that other machine learning methods" -> "compared to results of other machine learning methods"

A: We corrected the text accordingly to the suggestion of the referee

Q: Sect. 5., last paragraph: Please put all citations in parentheses in the text.

A: We corrected the text accordingly to the suggestion of the referee

Q: Please rename Sect. 6. to "Summary and conclusions"

A: We rename the section accordingly to the suggestion of the referee.

Q: Sect. 6.: Please rephrase "provide long-baseline light curves in several optical- and near-infrared bands, but not very well sampled ones; well sampled at best" to
"provide well sampled, long-baseline light curves in several optical- and near-infrared bands"

A: We corrected the text accordingly to the suggestion of the referee


==> replytoreferee3.txt <==
Reply third revision:

Dear Referee, thanks again for the follow-up comment. 
There was a conflict between the figure path in overleaf and the autocompiler of ApJ. Now, everything is fixed. 

We switch figure 6 with figure 7 and figure 7 now is the correct figure. 

Thanks again for the insightful comments and suggestions.
